Ultra-faint dwarfs in a Milky Way context: Introducing the Mint Condition DC Justice League Simulations

We present results from the "Mint" resolution DC Justice League suite of Milky Way-like zoom-in cosmological simulations, which extend our study of nearby galaxies down into the ultra-faint dwarf (UFD) regime for the first time. The mass resolution of these simulations is the highest ever published for cosmological Milky Way zoom-in simulations run to $z=0$, with initial star (dark matter) particle masses of 994 (17900) M$_\odot$, and a force resolution of 87 pc. We study the surrounding dwarfs and UFDs, and find the simulations match the observed dynamical properties of galaxies with $-3 < M_V < -19$, and reproduce the scatter seen in the size-luminosity plane for $r_h\gtrsim200$ pc. We predict the vast majority of nearby galaxies will be observable by the Vera Rubin Observatory's co-added Legacy Survey of Space and Time (LSST). We additionally show that faint dwarfs with velocity dispersions $\lesssim5$ km/s result from severe tidal stripping of the host halo. We investigate the quenching of UFDs in a hydrodynamical Milky Way context, and find that the majority of UFDs are quenched prior to interactions with the Milky Way, though some of the quenched UFDs retain their gas until infall. Additionally these simulations yield some unique dwarfs that are the first of their kind to be simulated, e.g., an HI-rich field UFD, a late-forming UFD that has structural properties similar to Crater 2, as well as a compact dwarf satellite that has no dark matter at $z=0$.

==> tab2.txt <==
\tablehead{
\colhead{Simulation} & \colhead{Halo Number} & \colhead{M$_\mathrm{vir}$} & \colhead{M$_\mathrm{peak}$} & \colhead{M$_\mathrm{star}$} & \colhead{M$_\mathrm{gas}$} & \colhead{M$_\mathrm{HI}$} & \colhead{$M_V$} & \colhead{$r_h$} & \colhead{[Fe/H]} & \colhead{R$_\mathrm{gal}$} & \colhead{$\tau_{90}$}\\
\colhead{} & \colhead{} & \colhead{(M$_\sun$)} & \colhead{(M$_\sun$)} & \colhead{(M$_\sun$)} & \colhead{(M$_\sun$)} & \colhead{(M$_\sun$)} & \colhead{} & \colhead{(pc)} & \colhead{} & \colhead{(kpc)} & \colhead{(Gyr)}}
\startdata
Sandra & 2 & $9.1\times10^{10}$ & $1.3\times10^{11}$ & $2.0\times10^{9}$ & $6.5\times10^{9}$ & $2.3\times10^{9}$ & -18.5 & 2730 & -0.9 & 203 & 13.0${}^{*}$ \\
Sandra & 3 & $4.4\times10^{10}$ & $7.0\times10^{10}$ & $1.4\times10^{9}$ & $1.6\times10^{9}$ & $6.3\times10^{8}$ & -17.4 & 2310 & -0.9 & 235 & 11.5${}^{*}$ \\
Sandra & 4 & $3.1\times10^{10}$ & $3.9\times10^{10}$ & $3.2\times10^{8}$ & $9.1\times10^{8}$ & $3.1\times10^{8}$ & -15.8 & 2370 & -1.2 & 255 & 11.1${}^{*}$ \\
Sandra & 5 & $3.0\times10^{10}$ & $4.2\times10^{10}$ & $2.3\times10^{8}$ & $9.5\times10^{8}$ & $3.5\times10^{8}$ & -15.5 & 1530 & -1.3 & 337 & 11.3${}^{*}$ \\
Sandra & 6 & $1.6\times10^{10}$ & $2.9\times10^{10}$ & $1.9\times10^{8}$ & $1.6\times10^{7}$ & $3.3\times10^{6}$ & -14.7 & 839 & -1.3 & 347 & 5.0${}^{*}$ \\
Sandra & 7 & $1.2\times10^{10}$ & $2.2\times10^{10}$ & $9.5\times10^{7}$ & $9.2\times10^{8}$ & $3.3\times10^{8}$ & -14.9 & 1750 & -1.3 & 152 & 12.1${}^{*}$ \\
Sandra & 10 & $1.3\times10^{10}$ & $1.3\times10^{10}$ & $2.3\times10^{7}$ & $8.6\times10^{7}$ & $1.8\times10^{7}$ & -12.9 & 1090 & -1.5 & 375 & 9.9${}^{*}$ \\
Sandra & 11 & $8.9\times10^{9}$ & $1.7\times10^{10}$ & $1.0\times10^{8}$ & $1.0\times10^{7}$ & $2.7\times10^{6}$ & -13.9 & 1040 & -1.5 & 215 & 3.0${}^{*}$ \\
Sandra & 12 & $9.5\times10^{9}$ & $1.0\times10^{10}$ & $9.6\times10^{6}$ & $1.9\times10^{8}$ & $5.8\times10^{7}$ & -12.6 & 1060 & -1.6 & 296 & 12.5${}^{*}$ \\
Sandra & 15 & $6.5\times10^{9}$ & $7.5\times10^{9}$ & $5.2\times10^{6}$ & $8.7\times10^{7}$ & $2.6\times10^{7}$ & -12.0 & 721 & -1.6 & 403 & 12.7${}^{*}$ \\
Sandra & 17 & $3.6\times10^{9}$ & $1.2\times10^{10}$ & $7.4\times10^{7}$ & $6.0\times10^{7}$ & $1.4\times10^{7}$ & -13.8 & 1630 & -1.3 & 278 & 8.0${}^{*}$ \\
Sandra & 21 & $3.0\times10^{9}$ & $9.6\times10^{9}$ & $4.4\times10^{7}$ & $1.5\times10^{8}$ & $3.7\times10^{7}$ & -13.5 & 1510 & -1.4 & 248 & 9.9${}^{*}$ \\
Sandra & 22 & $4.1\times10^{9}$ & $4.7\times10^{9}$ & $4.9\times10^{6}$ & $3.0\times10^{7}$ & $6.6\times10^{6}$ & -11.6 & 450 & -1.7 & 256 & 12.2${}^{*}$ \\
Sandra & 23 & $3.7\times10^{9}$ & $4.0\times10^{9}$ & $5.5\times10^{5}$ & $1.9\times10^{6}$ & $1.5\times10^{5}$ & -8.3 & 468 & -2.1 & 547 & 3.4 \\
Sandra & 24 & $3.6\times10^{9}$ & $3.6\times10^{9}$ & $6.2\times10^{4}$ & $4.1\times10^{6}$ & $3.5\times10^{5}$ & -6.3 & 378 & -2.8 & 634 & 2.3 \\
Sandra & 27 & $3.1\times10^{9}$ & $4.9\times10^{9}$ & $4.4\times10^{6}$ & 0.0 & 0.0 & -10.6 & 477 & -1.8 & 394 & 5.4 \\
Sandra & 28 & $2.7\times10^{9}$ & $4.8\times10^{9}$ & $5.1\times10^{6}$ & $5.9\times10^{7}$ & $9.6\times10^{6}$ & -11.4 & 1050 & -1.7 & 533 & 10.3${}^{*}$ \\
Sandra & 29 & $3.0\times10^{9}$ & $3.0\times10^{9}$ & $6.5\times10^{4}$ & $1.2\times10^{6}$ & $1.5\times10^{4}$ & -6.0 & 439 & -2.7 & 601 & 2.2 \\
Sandra & 32 & $6.0\times10^{8}$ & $9.4\times10^{9}$ & $7.3\times10^{7}$ & 0.0 & 0.0 & -13.6 & 2120 & -1.4 & 66 & 4.7 \\
Sandra & 33 & $1.3\times10^{9}$ & $7.0\times10^{9}$ & $3.8\times10^{7}$ & $4.0\times10^{6}$ & $4.7\times10^{5}$ & -12.9 & 1980 & -1.6 & 125 & 5.9 \\
Sandra & 34 & $2.3\times10^{9}$ & $2.3\times10^{9}$ & $7.3\times10^{4}$ & 0.0 & 0.0 & -6.1 & 342 & -2.6 & 367 & 1.9 \\
Sandra & 35 & $1.8\times10^{9}$ & $6.2\times10^{9}$ & $1.3\times10^{7}$ & $8.8\times10^{6}$ & $1.6\times10^{6}$ & -11.9 & 1110 & -1.6 & 161 & 7.2 \\
Sandra & 39 & $2.0\times10^{9}$ & $3.7\times10^{9}$ & $4.2\times10^{5}$ & 0.0 & 0.0 & -9.1 & 235 & -2.1 & 280 & 12.3 \\
Sandra & 41 & $1.9\times10^{9}$ & $2.4\times10^{9}$ & $2.5\times10^{4}$ & 0.0 & 0.0 & -4.9 & - & -3.0 & 263 & 0.6 \\
Sandra & 47 & $1.6\times10^{9}$ & $1.6\times10^{9}$ & $8.5\times10^{4}$ & 0.0 & 0.0 & -6.2 & 582 & -2.5 & 878 & 1.5 \\
Sandra & 49 & $1.6\times10^{9}$ & $2.6\times10^{9}$ & $1.2\times10^{6}$ & 0.0 & 0.0 & -9.2 & 266 & -2.0 & 491 & 5.2 \\
Sandra & 51 & $1.2\times10^{9}$ & $5.3\times10^{9}$ & $3.8\times10^{6}$ & $1.0\times10^{7}$ & $3.6\times10^{6}$ & -11.2 & 825 & -1.8 & 74 & 10.8${}^{*}$ \\
Sandra & 53 & $1.3\times10^{9}$ & $2.0\times10^{9}$ & $1.8\times10^{4}$ & 0.0 & 0.0 & -4.5 & - & -2.9 & 280 & 0.7 \\
Sandra & 55 & $1.3\times10^{9}$ & $2.3\times10^{9}$ & $7.9\times10^{4}$ & 0.0 & 0.0 & -6.2 & 578 & -2.6 & 305 & 1.3 \\
Sandra & 63 & $9.0\times10^{8}$ & $1.4\times10^{9}$ & $3.2\times10^{6}$ & 0.0 & 0.0 & -10.2 & 508 & -2.3 & 321 & 1.9 \\
Sandra & 68 & $3.4\times10^{8}$ & $5.0\times10^{9}$ & $1.8\times10^{7}$ & 0.0 & 0.0 & -12.1 & 1140 & -1.5 & 127 & 6.4 \\
Sandra & 74 & $7.3\times10^{8}$ & $2.1\times10^{9}$ & $1.0\times10^{6}$ & 0.0 & 0.0 & -9.0 & 303 & -2.1 & 432 & 4.4 \\
Sandra & 76 & $7.2\times10^{8}$ & $1.4\times10^{9}$ & $3.1\times10^{5}$ & 0.0 & 0.0 & -7.7 & 427 & -2.4 & 315 & 1.7 \\
Sandra & 77 & $6.7\times10^{8}$ & $3.4\times10^{9}$ & $2.2\times10^{6}$ & 0.0 & 0.0 & -10.1 & 839 & -1.8 & 143 & 8.7 \\
Sandra & 92 & $5.6\times10^{8}$ & $3.2\times10^{9}$ & $8.7\times10^{5}$ & 0.0 & 0.0 & -9.3 & 335 & -1.8 & 415 & 10.8 \\
Sandra & 93 & $5.6\times10^{8}$ & $1.3\times10^{9}$ & $2.2\times10^{5}$ & 0.0 & 0.0 & -7.3 & 423 & -2.5 & 461 & 2.2 \\
Sandra & 138 & $3.0\times10^{8}$ & $2.2\times10^{9}$ & $3.2\times10^{5}$ & 0.0 & 0.0 & -7.7 & 536 & -2.3 & 176 & 2.3 \\
Sandra & 179 & $1.7\times10^{8}$ & $3.3\times10^{9}$ & $2.2\times10^{6}$ & 0.0 & 0.0 & -9.9 & 1010 & -1.9 & 264 & 7.0 \\
Sandra & 194 & $1.9\times10^{8}$ & $1.2\times10^{9}$ & $8.2\times10^{5}$ & 0.0 & 0.0 & -8.7 & 415 & -2.2 & 191 & 2.1 \\
Sandra & 204 & $1.8\times10^{8}$ & $7.9\times10^{8}$ & $5.9\times10^{5}$ & 0.0 & 0.0 & -8.3 & 580 & -2.3 & 196 & 1.8 \\
Sandra & 210 & $1.9\times10^{8}$ & $1.1\times10^{9}$ & $9.8\times10^{3}$ & 0.0 & 0.0 & -4.0 & - & -3.2 & 325 & 2.2 \\
Sandra & 266 & $1.4\times10^{8}$ & $5.4\times10^{8}$ & $2.8\times10^{5}$ & 0.0 & 0.0 & -7.5 & 351 & -2.5 & 113 & 1.0 \\
Sandra & 271 & $1.5\times10^{8}$ & $6.0\times10^{8}$ & $4.5\times10^{4}$ & 0.0 & 0.0 & -5.6 & 393 & -2.8 & 257 & 0.9 \\
Sandra & 278 & $1.4\times10^{8}$ & $1.8\times10^{9}$ & $1.4\times10^{5}$ & 0.0 & 0.0 & -6.8 & 493 & -2.4 & 306 & 1.7 \\
Sandra & 331 & $1.2\times10^{8}$ & $9.9\times10^{8}$ & $9.5\times10^{4}$ & 0.0 & 0.0 & -6.4 & 454 & -2.8 & 338 & 1.1 \\
Sandra & 374 & $1.1\times10^{8}$ & $3.3\times10^{8}$ & $6.8\times10^{3}$ & 0.0 & 0.0 & -3.5 & - & -3.2 & 113 & 0.6 \\
Sandra & 412 & $9.7\times10^{7}$ & $1.1\times10^{9}$ & $1.7\times10^{4}$ & 0.0 & 0.0 & -4.6 & - & -3.8 & 193 & 0.2 \\
Sandra & 422 & $9.4\times10^{7}$ & $4.6\times10^{8}$ & $2.8\times10^{4}$ & 0.0 & 0.0 & -5.0 & - & -2.9 & 142 & 0.7 \\
Sandra & 459 & $7.7\times10^{7}$ & $2.1\times10^{9}$ & $3.6\times10^{5}$ & 0.0 & 0.0 & -7.8 & 562 & -2.3 & 132 & 2.3 \\
Sandra & 478 & $5.7\times10^{7}$ & $9.1\times10^{8}$ & $9.3\times10^{5}$ & 0.0 & 0.0 & -8.8 & 774 & -2.1 & 161 & 2.0 \\
Sandra & 567 & $7.0\times10^{7}$ & $7.7\times10^{8}$ & $6.8\times10^{3}$ & 0.0 & 0.0 & -3.5 & - & -3.2 & 286 & 0.8 \\
Sandra & 674 & $5.1\times10^{7}$ & $9.5\times10^{8}$ & $2.3\times10^{5}$ & 0.0 & 0.0 & -7.3 & 516 & -2.4 & 413 & 1.8 \\
Sandra & 765 & $4.8\times10^{7}$ & $8.9\times10^{8}$ & $9.7\times10^{4}$ & 0.0 & 0.0 & -6.4 & 436 & -2.7 & 372 & 2.1 \\
Sandra & 803 & $4.8\times10^{7}$ & $5.1\times10^{8}$ & $6.8\times10^{3}$ & 0.0 & 0.0 & -3.5 & - & -2.9 & 207 & 0.4 \\
Sandra & 857 & $4.4\times10^{7}$ & $1.0\times10^{9}$ & $7.4\times10^{3}$ & 0.0 & 0.0 & -3.6 & - & -3.1 & 45 & 0.2 \\
Sandra & 1061 & $3.5\times10^{7}$ & $2.7\times10^{8}$ & $1.3\times10^{4}$ & 0.0 & 0.0 & -4.2 & - & -3.3 & 140 & 0.5 \\
Sandra & 1156 & $3.1\times10^{7}$ & $1.2\times10^{8}$ & $1.0\times10^{4}$ & 0.0 & 0.0 & -4.0 & - & -3.7 & 81 & 0.3 \\
Sandra & 1179 & $1.1\times10^{6}$ & $6.0\times10^{9}$ & $1.1\times10^{6}$ & 0.0 & 0.0 & -9.1 & 48 & -1.9 & 76 & 4.0 \\
Sandra & 1413 & $2.5\times10^{7}$ & $2.0\times10^{8}$ & $6.8\times10^{3}$ & 0.0 & 0.0 & -3.5 & - & -3.0 & 80 & 0.5 \\
Sandra & 1425 & $2.5\times10^{7}$ & $1.6\times10^{8}$ & $1.2\times10^{4}$ & 0.0 & 0.0 & -4.1 & - & -3.1 & 465 & 0.6 \\
Sandra & 1467 & $9.5\times10^{6}$ & $2.2\times10^{9}$ & $5.4\times10^{5}$ & 0.0 & 0.0 & -8.3 & 1280 & -2.0 & 152 & 3.2 \\
Sandra & 1693 & $2.1\times10^{7}$ & $1.3\times10^{8}$ & $9.8\times10^{3}$ & 0.0 & 0.0 & -3.9 & - & -3.4 & 105 & 0.6 \\
Sandra & 1707 & $2.1\times10^{7}$ & $5.4\times10^{7}$ & $9.8\times10^{3}$ & 0.0 & 0.0 & -3.9 & - & -3.4 & 368 & 0.1 \\
Sandra & 1900 & $1.9\times10^{7}$ & $1.2\times10^{8}$ & $6.1\times10^{3}$ & 0.0 & 0.0 & -3.4 & - & -3.9 & 187 & 0.2 \\
Sandra & 2026 & $7.8\times10^{6}$ & $1.6\times10^{9}$ & $3.5\times10^{5}$ & 0.0 & 0.0 & -7.8 & 1050 & -1.9 & 111 & 3.9 \\
Sandra & 3383 & $8.2\times10^{6}$ & $4.2\times10^{8}$ & $6.8\times10^{4}$ & 0.0 & 0.0 & -6.0 & 548 & -2.4 & 429 & 2.2 \\
Sandra & 4409 & $7.4\times10^{6}$ & $7.8\times10^{7}$ & $5.5\times10^{3}$ & 0.0 & 0.0 & -3.3 & - & -3.7 & 56 & 0.1 \\
Sandra & 5903 & $5.3\times10^{6}$ & $1.2\times10^{8}$ & $4.3\times10^{3}$ & 0.0 & 0.0 & -3.0 & - & -3.8 & 159 & 0.2 \\
Sandra & 6062 & $5.1\times10^{6}$ & $5.4\times10^{8}$ & $5.5\times10^{3}$ & 0.0 & 0.0 & -3.3 & - & -2.6 & 260 & 1.8 \\
Elena & 9 & $1.5\times10^{9}$ & $7.6\times10^{9}$ & $2.6\times10^{7}$ & $1.2\times10^{8}$ & $3.1\times10^{7}$ & -13.3 & 2370 & -1.6 & 71 & 11.7${}^{*}$ \\
Elena & 14 & $1.9\times10^{9}$ & $3.3\times10^{9}$ & $2.1\times10^{6}$ & $2.0\times10^{7}$ & $1.1\times10^{6}$ & -10.0 & 665 & -2.0 & 524 & 8.5${}^{*}$ \\
Elena & 16 & $1.7\times10^{9}$ & $3.9\times10^{9}$ & $2.5\times10^{5}$ & $8.6\times10^{5}$ & $4.0\times10^{4}$ & -8.1 & 227 & -2.1 & 200 & 11.5 \\
Elena & 20 & $1.1\times10^{9}$ & $2.0\times10^{9}$ & $6.0\times10^{5}$ & 0.0 & 0.0 & -8.4 & 313 & -2.2 & 157 & 2.3 \\
Elena & 33 & $7.6\times10^{8}$ & $1.1\times10^{9}$ & $1.8\times10^{4}$ & 0.0 & 0.0 & -4.5 & - & -2.9 & 297 & 0.5 \\
Elena & 43 & $3.9\times10^{8}$ & $2.7\times10^{9}$ & $4.2\times10^{6}$ & 0.0 & 0.0 & -10.5 & 599 & -2.0 & 95 & 3.2 \\
Elena & 75 & $2.6\times10^{8}$ & $1.2\times10^{9}$ & $1.1\times10^{6}$ & 0.0 & 0.0 & -9.0 & 703 & -2.2 & 80 & 2.9 \\
Elena & 96 & $2.0\times10^{8}$ & $7.5\times10^{8}$ & $1.1\times10^{5}$ & 0.0 & 0.0 & -6.5 & 304 & -2.9 & 95 & 0.4 \\
Elena & 173 & $9.7\times10^{7}$ & $9.7\times10^{7}$ & $9.2\times10^{3}$ & 0.0 & 0.0 & -3.8 & - & -3.5 & 511 & 0.1 \\
Elena & 206 & $8.1\times10^{7}$ & $8.3\times10^{7}$ & $2.7\times10^{4}$ & 0.0 & 0.0 & -5.0 & - & -3.2 & 333 & 0.1 \\
Elena & 335 & $4.6\times10^{7}$ & $1.2\times10^{8}$ & $9.2\times10^{3}$ & 0.0 & 0.0 & -3.8 & - & -3.2 & 182 & 0.7 \\
Elena & 350 & $4.4\times10^{7}$ & $5.6\times10^{8}$ & $1.3\times10^{4}$ & 0.0 & 0.0 & -4.2 & - & -3.2 & 72 & 0.2 \\
Elena & 409 & $3.0\times10^{7}$ & $2.4\times10^{9}$ & $2.6\times10^{5}$ & 0.0 & 0.0 & -7.9 & 603 & -2.1 & 264 & 9.9 \\
Elena & 585 & $2.2\times10^{7}$ & $7.7\times10^{8}$ & $1.3\times10^{5}$ & 0.0 & 0.0 & -6.7 & 675 & -2.5 & 134 & 2.2 \\
Elena & 768 & $1.8\times10^{7}$ & $6.1\times10^{7}$ & $3.0\times10^{4}$ & 0.0 & 0.0 & -5.1 & - & -3.7 & 77 & 0.1 \\
Elena & 956 & $1.3\times10^{7}$ & $3.4\times10^{8}$ & $8.5\times10^{4}$ & 0.0 & 0.0 & -6.2 & 503 & -2.5 & 52 & 1.3 \\
Elena & 1648 & $8.2\times10^{6}$ & $3.4\times10^{7}$ & $8.0\times10^{3}$ & 0.0 & 0.0 & -3.7 & - & -3.6 & 43 & 0.2 \\
\enddata
